Fully Supervised Speaker Diarization

In this paper, we propose a fully supervised speaker diarization approach, named unbounded interleaved-state recurrent neural networks (UIS-RNN). Given extracted speaker-discriminative embeddings (a.k.a. d-vectors) from input utterances, each individual speaker is modeled by a parameter-sharing RNN, while the RNN states for different speakers interleave in the time domain. This RNN is naturally integrated with a distance-dependent Chinese restaurant process (ddCRP) to accommodate an unknown number of speakers. Our system is fully supervised and is able to learn from examples where time-stamped speaker labels are annotated. We achieved a 7.6% diarization error rate on NIST SRE 2000 CALLHOME, which is better than the state-of-the-art method using spectral clustering. Moreover, our method decodes in an online fashion while most state-of-the-art systems rely on offline clustering.

==> reviews.txt <==
---- Comments from the Reviewers: ----
Importance/Relevance: Of broad interest

Novelty/Originality: Moderately original

Technical Correctness: Contains minor errors
Comment on Technical Correctness: 
Some issues are not transaparently reported. In some places in the manuscript, it is said that "minor tricks" are used, and they are not described.

Experimental Validation: Sufficient validation/theoretical paper

Clarity of Presentation: Clear enough

Reference to Prior Work: Excellent references

General Comments to Authors: 
In this paper, a fully-supervised speaker diarization clustering strategy is proposed, namely unbounded interleaved-state recurrent neural networks (UIS-RNN). The proposal presents a well-grounded formal justification, and good results above the SOTA.

I recommend acceptance.

However, for the camera-ready I would like to see some more discussions and reasons regarding some issues that are, in my honest opinion, not sufficiently clear:

- The approach looks practically complex for the small benefit in performance reported. It looks like some kind of analysis of complexity or computational burden would be needed, as well as some discussion about whether the implementation of such an approach in modest architectures is feasible or not.

- The parameterization of the speaker change as a constant allows close-form solutions, but the drawbacks are not discussed. Is the expected impact in the performance significant?

- In (8), the alpha constant is fixed. I could not understand how it was fixed. I think it should be clarified more.

- 4.1 starts stating that “minor tricks” have been used to improve performance. This statement is not favoring a reproducible, or at least transparent, contribution. The “minor tricks” must be transparently described.

-----
Importance/Relevance: Of broad interest

Novelty/Originality: Moderately original

Technical Correctness: Definitely correct

Experimental Validation: Sufficient validation/theoretical paper

Clarity of Presentation: Clear enough

Reference to Prior Work: References adequate

General Comments to Authors: 
I suggest to define in the introduction the exact task of this work. The work assumes that a sufficient amount of relevant data is available in order to perform supervised training. It means that the diarization is performed in known conditions.
There are scenarios when such assumption is wrong and fully supervised diarization is not appropriate. I think it is important to state this point.

-----
Importance/Relevance: Of sufficient interest

Novelty/Originality: Moderately original

Technical Correctness: Probably correct
Comment on Technical Correctness: 
There are minor errors: Eq.3 is missing Z[t-1] term in the LHS.
No enough explanations: Eq.8, and the dash in Eq.s 14,15

Experimental Validation: Sufficient validation/theoretical paper

Clarity of Presentation: Very clear

Reference to Prior Work: References adequate

General Comments to Authors: 
There are minor errors: Eq.3 is missing Z[t-1] term in the LHS.
No enough explanations: Eq.8, and the dash in Eq.s 14,15
